UltraViT: Latency-Optimized On-device Vision Encoder for Large Vision-Language Models

Large Vision-Language Models (LVLMs) remain bottlenecked by massive computational footprints, precluding their deployment on resource-constrained edge devices. While efforts to compress LVLMs focus heavily on vision token reduction or smaller language models, the vision encoder is largely overlooked, typically deployed as a monolithic, computationally heavy feature extractor. Moreover, there is no previous effort that designs a vision encoder for LVLMs directly optimized for on-device latency. In this paper, we present UltraViT, a vision encoder for LVLMs, explicitly designed and optimized for on-device performance. Specifically, by taking into account real on-device latencies, we systematically design a pyramidal architecture that strategically integrates and adapts heterogeneous spatial mixers at the macro-block level. Furthermore, to pre-train UltraViT, we propose a novel two-stage generative pre-training strategy: cultivating rich spatial features via dense distillation, followed by direct generative supervision from a capacity-mixed frozen LLM. Compared to standard contrastive and SSL, we show that our pre-training is much more effective for achieving high-level semantic grounding for UltraViT needed for the subsequent generative multimodal alignment of LVLM training. Extensive experiments demonstrate that our on-device latency-informed design combined with our tailored training strategy establishes a new state-of-the-art for efficient LVLM encoding, significantly outperforming existing encoder-centric baselines while operating on-device at nearly 1.7xthe speed.

==> csvs/attn_heads.csv <==
id,a,ah4,ah8,
0,532,488,427
1,492,489,269
2,85,44,21
3,6,0.3,0.8

==> csvs/blocks_speed_balanced.csv <==
Id,E,S,A,C
1,327,2.3,3.2,544
2,338,154,71.3,446
3,548,587,390,849
4,541,528,844,846


==> csvs/edgevit_blocks.csv <==
id,e1,e2,e3,e4
0,186,103,126,297
1,228,227,313,525
2,211,310,443,517
3,156,281,344,384


==> csvs/full_model_res.csv <==
id,fastvit,ultravit,,
1,280,414.0,,
2,147,205.1,,
3,91,148.9,,
4,15,24.3,,
5,4.4,6.8,,

